The Regression Discontinuity Design

This handbook chapter gives an introduction to the sharp regression discontinuity design, covering identification, estimation, inference, and falsification methods.

==> empapp/tab-cont.csv <==
varname,effect,ConfInt,pval,h,Nl,Nr
vote-margin-nocov,-6.281,"[-10.224 , -2.945 ]",.0004,15.294,1533,1740
vote-margin-cov,-6.106,"[-9.881 , -2.656 ]",.0007,14.453,1482,1672


==> empapp/tab-locran.csv <==
varname,effect,Fpval,Apval,wl,wr,nl,nr
vote-margin-nocov,-9.992000000000001,.083,.0697,-.15,.15,19,20


==> empapp/tab-windowsel.csv <==
Window length/2,Bal. Test p-val,Var name (min p-val),Bin test p-val,Obs<c,Obs>=c
0.05,0.179,party_PSDB~g1_b1,0.541,10,14
0.06,0.302,party_PSDB~g1_b1,0.711,13,16
0.07,0.357,numpar_candida~f,1,16,16
0.08,0.231,numpar_candida~f,0.871,18,20
0.09,0.176,numpar_candida~f,0.636,18,22
0.1,0.34,party_PT_wonla~1,0.576,23,28
0.11,0.335,population,0.497,24,30
0.12,0.208,numpar_candida~f,0.597,26,31
0.13,0.201,party_PT_wonla~1,0.609,28,33
0.14,0.167,numpar_candida~f,0.905,34,36
0.15,0.157,numpar_candida~f,1,38,38
0.16,0.062,party_PT_wonla~1,1,42,41
0.17,0.114,party_PT_wonla~1,1,43,43
0.18,0.044,party_PT_wonla~1,0.757,49,45
0.19,0.065,party_PT_wonla~1,1,51,50
0.2,0.054,party_PT_wonla~1,0.844,53,50
0.21,0.138,party_PMDB~g1_b1,0.848,56,53
0.22,0.103,party_PMDB~g1_b1,0.707,59,54
0.23,0.1,party_PMDB~g1_b1,0.853,60,57
0.24,0.155,party_PMDB~g1_b1,1,61,61
0.25,0.069,party_PMDB~g1_b1,1,64,65


==> empapp/windowsel-output.csv <==
RW1,RW2,RW3,RW4,RW5
.17900001,.54125619,10,14,.050000001
.30199999,.71107113,13,16,.059999999
.354,1,16,16,.07
.23899999,.87141466,18,20,.079999998
.18000001,.63582802,18,22,.090000004
.34,.57584935,23,28,.1
.33399999,.49661744,24,30,.11
.214,.59664178,26,31,.12
.20100001,.60892069,28,33,.13
.17200001,.90497452,34,36,.14
.156,1,38,38,.15000001
.061999999,1,42,41,.16
.114,1,43,43,.17
.044,.7571891,49,45,.18000001
.064999998,1,51,50,.19
.054000001,.84389764,53,50,.2
.116,.84819478,56,53,.20999999
.097999997,.70688224,59,54,.22
.1,.85340846,60,57,.23
.145,1,61,61,.23999999
.059,1,64,65,.25
.075000003,.93170762,69,67,.25999999
.123,.73635644,73,68,.27000001
.064000003,.87077874,77,74,.28
.054000001,.81027585,80,76,.28999999
.097000003,.75560588,85,80,.30000001
.083999999,.81914723,88,84,.31
.088,.8812235,91,88,.31999999
.052999999,.94125903,93,91,.33000001
.050999999,.9430809,99,97,.34
.044,1,102,103,.34999999
.037999999,.8905313,104,107,.36000001
.081,1,108,109,.37
.071000002,.94650978,110,112,.38
.075999998,.94698417,112,114,.38999999
.050999999,1,116,115,.40000001
.079999998,.94833511,120,118,.41
.079999998,1,123,123,.41999999
.178,1,126,126,.43000001
.14,.95018089,127,129,.44
.116,1,130,131,.44999999
.138,.90224904,134,131,.46000001
.132,1,136,136,.47
.13500001,1,140,140,.47999999
.164,1,142,142,.49000001
.059,.90763712,150,147,.5
.025,.86473972,157,153,.50999999
.052000001,.95529205,158,160,.51999998
.039000001,.65826499,159,168,.52999997
.039000001,.70176351,163,171,.54000002
.030999999,.62656075,166,176,.55000001
.023,.62954915,169,179,.56
.022,.79105449,175,181,.56999999
.015,.83329332,178,183,.57999998
.028000001,.87575626,182,186,.58999997
.041000001,.79549366,183,189,.60000002
.02,.79708683,186,192,.61000001
.028999999,.64522874,186,196,.62
.028000001,.68430954,189,198,.63
.041000001,.64947504,191,201,.63999999
.034000002,.68735123,193,202,.64999998
.032000002,.68883955,195,204,.66000003
.024,.55201811,197,210,.67000002
.025,.48988274,198,213,.68000001
.0049999999,.62522572,204,215,.69
.016000001,.77053344,208,215,.69999999
.0070000002,.69802189,208,217,.70999998
.013,.77312434,213,220,.72000003
.011,.84862387,217,222,.73000002
.021,.77660853,220,227,.74000001
.013,.74145401,221,229,.75
.024,.81529993,226,232,.75999999
.017000001,.70949161,226,235,.76999998
.032000002,.71245277,231,240,.77999997
.035,.68063951,234,244,.79000002
.02,.64846337,235,246,.80000001
.045000002,.65115798,239,250,.81
.033,.58892959,240,253,.81999999
.014,.53005522,241,256,.82999998
.028000001,.56181061,244,258,.83999997
.018999999,.47910649,247,264,.85000002
.017999999,.50825262,249,265,.86000001
.016000001,.5679149,252,266,.87
.0080000004,.63023388,255,267,.88
.012,.57233006,258,272,.88999999
.017000001,.54428428,259,274,.89999998
.024,.54727554,263,278,.91000003
.016000001,.60661519,265,278,.92000002
.035,.57731473,265,279,.93000001
.016000001,.52171075,266,282,.94
.032000002,.49707007,269,286,.94999999
.021,.44730681,271,290,.95999998
.041999999,.45131248,276,295,.97000003
.041000001,.45289093,278,297,.98000002
.026000001,.38323718,279,301,.99000001
.017000001,.34369949,283,307,1
.016000001,.41306743,288,309,1.01
.026000001,.37189609,292,315,1.02
.027000001,.49340695,299,317,1.03
.035999998,.52153844,303,320,1.04
.039999999,.47296652,305,324,1.05
.032000002,.42740679,307,328,1.0599999
.035,.45123595,308,328,1.0700001
.022,.38563126,310,333,1.08
.037,.34615755,312,337,1.09
.039000001,.3900193,316,339,1.1
.039999999,.43664512,320,341,1.11
.037999999,.53499091,324,341,1.12
.039999999,.56286609,328,344,1.13
.034000002,.56631142,334,350,1.14
.033,.59381813,337,352,1.15
.039999999,.62171,340,354,1.16
.027000001,.57023036,341,357,1.17
.050000001,.49785048,343,362,1.1799999
.041999999,.45324269,345,366,1.1900001
.059999999,.50146955,349,368,1.2
.054000001,.39202833,349,373,1.21
.044,.35416207,351,377,1.22
.027000001,.35482231,352,378,1.23
.035,.37668037,356,381,1.24
.016000001,.37797165,358,383,1.25
.02,.46373826,362,383,1.26
.029999999,.46493429,364,385,1.27
.028000001,.46612245,366,387,1.28
.02,.46730286,368,389,1.29
.035,.44742307,371,393,1.3
.045000002,.4486084,373,395,1.3099999
.054000001,.49466908,377,397,1.3200001
.052999999,.6159758,382,397,1.33
.048999999,.61687851,384,399,1.34
.046,.56896645,386,403,1.35
.064000003,.47869733,388,409,1.36
.082999997,.45838976,390,412,1.37
.094999999,.4392581,393,416,1.38
.086000003,.48251811,395,416,1.39
.092,.4846645,399,420,1.4
.090999998,.5313918,404,423,1.41
.064999998,.51010835,406,426,1.42
.079000004,.48835802,406,427,1.4299999
.045000002,.35155562,406,434,1.4400001
.032000002,.33600733,409,438,1.45
.046999998,.28821042,410,442,1.46
.037,.27378052,411,444,1.47
.029999999,.24710438,414,449,1.48
.032000002,.26376033,419,453,1.49
.028000001,.22357462,419,456,1.5
.029999999,.2122746,421,459,1.51
.029999999,.23963876,425,461,1.52
.052000001,.25467211,428,463,1.53
.039999999,.22882259,429,466,1.54
.027000001,.28584841,433,466,1.55
.023,.30251712,436,468,1.5599999
.029999999,.32025057,440,471,1.5700001
.037999999,.37234554,444,472,1.58
.048999999,.39160606,447,474,1.59
.057,.51173079,454,475,1.6
.044,.47281161,458,481,1.61
.041999999,.43546844,461,486,1.62
.048,.47654369,466,489,1.63
.033,.45790997,468,492,1.64
.032000002,.49882945,471,493,1.65
.045000002,.42216146,472,498,1.66
.021,.423116,474,500,1.67
.02,.44260541,476,501,1.6799999
.023,.50279051,480,502,1.6900001
.044,.48466274,484,507,1.7
.034000002,.46525449,484,508,1.71
.048999999,.48597994,487,510,1.72
.046999998,.48685259,489,512,1.73
.054000001,.48858473,493,516,1.74
.041000001,.43286708,495,521,1.75
.046999998,.43511823,500,526,1.76
.057999998,.43645635,503,529,1.77
.071000002,.40247211,506,534,1.78
.118,.369445,507,537,1.79
.093000002,.38731706,510,539,1.8
.105,.37127161,511,541,1.8099999
.101,.37308297,515,545,1.8200001
.097999997,.37443161,518,548,1.83
.083999999,.39223716,521,550,1.84
.090999998,.41045746,524,552,1.85
.11,.37842771,527,557,1.86
.068999998,.31708822,527,561,1.87
.089000002,.25081018,528,567,1.88
.1,.27793837,532,569,1.89
.13600001,.2926015,535,571,1.9
.108,.33703393,539,572,1.91
.075999998,.3228032,540,574,1.92
.106,.37024832,545,576,1.9299999
.089000002,.37110049,547,578,1.9400001
.083999999,.4055064,552,581,1.95
.097999997,.3581287,553,585,1.96
.085000001,.3007614,554,590,1.97
.093000002,.2890493,558,595,1.98
.092,.25175643,559,599,1.99
.079999998,.25298244,562,602,2
.079000004,.28019863,568,606,2.01
.096000001,.29443035,571,608,2.02
.072999999,.26963505,573,612,2.03
.1,.22319651,573,616,2.04

